First detection of ultra-fast outflows in a quiescent galaxy

Outflows in active galactic nuclei (AGN) are recognized as a fundamental mechanism driving the co-evolution of supermassive black holes (SMBHs) and their host galaxies. Although powerful outflows are frequently detected in gas-rich, active star-forming galaxies, their existence and potential impact within gas-poor, quiescent galaxies remain poorly understood. We report the first detection of a powerful ultra-fast outflow (UFO) in a nearby quiescent galaxy KUG 1208+386, providing a multiscale analysis of AGN winds from nuclear to galactic scales. We detect a nuclear X-ray UFO with a velocity of $v_{out} \approx -0.07c$ and a kinetic power of $\dot{E}_{\rm UFO}=(0.8\mbox{--}6.5) \times 10^{43}$erg/s, sufficient to drive effective AGN feedback ($\dot{E}_{\rm UFO}/L_\mathrm{Edd}=(1\mbox{--}8)\%$) and far exceeding the galactic [OIII] outflow power $\sim 10^{40}$ erg/s. Host galaxy analysis reveals a massive quiescent system (specific star formation rate $\sim3\times10^{-12}\mathrm{yr}^{-1}$) that has been quenched $\sim$9 Gyr ago. The central AGN is obscured by a line-of-sight (LOS) column density of $\log (N_\mathrm{H}^\mathrm{LOS}/\mathrm{cm}^{-2})\sim23$ and the circumnuclear scattering material is Compton-thick $\log(N_\mathrm{H}^\mathrm{scatter}/\mathrm{cm}^{-2})=24.7^{+0.8}_{-0.5}$. The discovery of a nuclear UFO in a long-quenched massive galaxy challenges the paradigm that UFOs are exclusive to gas-rich, star-forming systems, suggesting instead that they are governed by the local circumnuclear environments, rather than the global gas reservoir. Our results indicate that episodic, powerful winds can maintain the quiescent state of KUG 1208+386 over Gyr timescales, supporting a wind-driven `maintenance' mode of AGN feedback that is distinct from the classical jet mode.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

